Area Coverage with Multiple Capacity-Constrained Robots

The area coverage problem is the task of efficiently servicing a given two-dimensional surface using sensors mounted on robots such as unmanned aerial vehicles (UAVs) and unmanned ground vehicles (UGVs). We present a novel formulation for generating coverage routes for multiple capacity-constrained robots, where capacity can be specified in terms of battery life or flight time. Traversing the environment incurs demands on the robot resources, which have capacity limits. The central aspect of our approach is transforming the area coverage problem into a line coverage problem (i.e., coverage of linear features), and then generating routes that minimize the total cost of travel while respecting the capacity constraints. We define two modes of travel: (1) servicing and (2) deadheading, which correspond to whether a robot is performing task-specific actions or not. Our formulation allows separate and asymmetric travel costs and demands for the two modes. Furthermore, the cells computed from cell decomposition, aimed at minimizing the number of turns, are not required to be monotone polygons. We develop new procedures for cell decomposition and generation of service tracks that can handle non-monotone polygons with or without holes. We establish the efficacy of our algorithm on a ground robot dataset with 25 indoor environments and an aerial robot dataset with 300 outdoor environments. The algorithm generates solutions whose costs are 10% lower on average than state-of-the-art methods. We additionally demonstrate our algorithm in experiments with UAVs.

==> graphics/ac_comparison.csv <==
AC300/AC1_0000,11,1492.4,1433.08,0.03974805682,1487.94,0.00298847494,1450.77,0.02789466631
AC300/AC1_0001,8,1530.12,1505.85,0.01586150106,1523.91,0.004058505215,1508.74,0.01397276031
AC300/AC1_0002,9,1487.61,1448.3,0.02642493664,1503.49,-0.01067484085,1457.3,0.02037496387
AC300/AC1_0003,8,1472.82,1406.89,0.04476446545,1449.74,0.01567061827,1417.2,0.03776428892
AC300/AC1_0004,8,1479.88,1433.58,0.03128632051,1472.6,0.004919317783,1441.84,0.02570478687
AC300/AC1_0005,8,1539.7,1448.89,0.05897902189,1522.98,0.0108592583,1455.73,0.05453659804
AC300/AC1_0006,8,1480.41,1422.52,0.03910403199,1473.79,0.004471734182,1433.28,0.03183577522
AC300/AC1_0007,10,1525.4,1447.49,0.05107512784,1483.58,0.0274157598,1464.12,0.04017306936
AC300/AC1_0008,9,1477.33,1416.04,0.04148700697,1460.1,0.01166293245,1419.26,0.03930739916
AC300/AC1_0009,8,1501.84,1418.34,0.05559846588,1473.88,0.01861716295,1420.39,0.05423347361
AC300/AC1_0010,9,1474.93,1412.15,0.04256473189,1473.96,0.0006576583295,1426.95,0.03253035737
AC300/AC1_0011,8,1480.54,1432.72,0.03229902603,1479.41,0.0007632350359,1440.83,0.02682129493
AC300/AC1_0012,12,1571.55,1448.58,0.07824758996,1489.81,0.0520123445,1448.58,0.07824758996
AC300/AC1_0013,14,1555.61,1491.89,0.04096142349,1555.36,0.0001607086609,1507.27,0.03107462667
AC300/AC1_0014,12,1482.66,1471.18,0.00774284057,1501.12,-0.01245059555,1474.83,0.005281048926
AC300/AC1_0015,8,1520.85,1396.81,0.08155965414,1445.9,0.04928165171,1410.91,0.07228852287
AC300/AC1_0016,8,1482.81,1416.4,0.04478658763,1456.53,0.0177231068,1427.34,0.03740870374
AC300/AC1_0017,8,1489.13,1439.74,0.03316701698,1474.08,0.01010657229,1442.3,0.03144789239
AC300/AC1_0018,10,1483.41,1429.55,0.03630823575,1478.17,0.003532401696,1443.68,0.02678288538
AC300/AC1_0019,7,1503.84,1435.33,0.04555670816,1472.84,0.0206138951,1436.31,0.04490504309
AC300/AC2_0000,20,1520.96,1477.48,0.02858720808,1514.37,0.004332789817,1482.64,0.02519461393
AC300/AC2_0001,17,1595.31,1502.76,0.05801380296,1577,0.01147739311,1509.99,0.05348176843
AC300/AC2_0002,12,1565.31,1472.45,0.05932371224,1517.82,0.03033903827,1477.74,0.05594418997
AC300/AC2_0003,15,1581.98,1489.36,0.05854688428,1530.5,0.03254149863,1489.36,0.05854688428
AC300/AC2_0004,22,1621.2,1464.05,0.0969343696,1543.4,0.04798914384,1493.41,0.07882432766
AC300/AC2_0005,12,1556.73,1438.15,0.07617248977,1471.49,0.05475580223,1444.95,0.07180435914
AC300/AC2_0006,12,1543.17,1453.11,0.05836038803,1518.12,0.01623281946,1475.52,0.04383833278
AC300/AC2_0007,12,1551.99,1457.94,0.06059961727,1529.42,0.01454261948,1459.88,0.05934960921
AC300/AC2_0008,13,1563.62,1444.54,0.07615661094,1478.1,0.05469359563,1449.3,0.07311239304
AC300/AC2_0009,14,1542.75,1515.3,0.01779290228,1547.86,-0.003312267056,1520.43,0.01446767137
AC300/AC2_0010,16,1554.32,1484.48,0.04493283236,1515.76,0.02480827629,1486.4,0.04369756549
AC300/AC2_0011,12,1569.12,1507.16,0.03948710105,1530.08,0.02488018762,1512.41,0.03614127664
AC300/AC2_0012,14,1557.96,1500.46,0.03690723767,1534.5,0.01505815297,1501.79,0.03605355722
AC300/AC2_0013,14,1566.75,1472.86,0.05992659965,1512.66,0.03452369555,1475.81,0.05804372108
AC300/AC2_0014,20,1555.08,1486.48,0.04411348612,1539.42,0.01007022147,1501.1,0.03471204054
AC300/AC2_0015,15,1556.24,1449.74,0.06843417468,1487.59,0.04411273325,1452.59,0.06660283761
AC300/AC2_0016,13,1567.24,1462.39,0.06690104898,1529.53,0.02406140731,1483.42,0.05348255532
AC300/AC2_0017,17,1625.56,1505.76,0.07369767957,1546.16,0.04884470582,1508.54,0.07198749969
AC300/AC2_0018,14,1571.67,1459.55,0.07133813078,1496.3,0.04795535959,1464.78,0.06801046021
AC300/AC2_0019,12,1556.61,1429.73,0.08151046184,1489.74,0.04295873726,1448.24,0.06961923667
AC300/AC3_0000,16,1625.21,1521.32,0.06392404674,1547.89,0.04757539026,1522.66,0.06309953791
AC300/AC3_0001,23,1614.26,1588.5,0.01595777632,1621.97,-0.004776182275,1590.71,0.01458872796
AC300/AC3_0002,21,1635.88,1483.24,0.09330757757,1535.83,0.06115974277,1501.15,0.08235934176
AC300/AC3_0003,19,1658.77,1582.15,0.04619085226,1602.87,0.03369966903,1582.15,0.04619085226
AC300/AC3_0004,17,1586.72,1480.52,0.06693052334,1514.31,0.04563502067,1486.84,0.06294746395
AC300/AC3_0005,23,1699.14,1531.71,0.09853808397,1563.59,0.07977565121,1536.1,0.095954424
AC300/AC3_0006,17,1591.85,1520.31,0.04494142036,1558.6,0.02088764645,1532.71,0.03715174168
AC300/AC3_0007,16,1625.06,1530.02,0.05848399444,1576.08,0.03014042558,1530.93,0.05792401511
AC300/AC3_0008,16,1591.59,1503.14,0.05557335746,1526.37,0.04097789003,1508.06,0.05248210909
AC300/AC3_0009,24,1680.48,1559.59,0.07193777968,1596.19,0.05015828811,1562.98,0.06992049891
AC300/AC3_0010,22,1683.42,1525.95,0.09354171864,1568.4,0.06832519514,1540.02,0.08518373311
AC300/AC3_0011,16,1597.91,1544.22,0.03360014018,1577.29,0.01290435632,1547.96,0.03125958283
AC300/AC3_0012,16,1582.08,1536.29,0.0289429106,1562.94,0.01209799757,1543.5,0.02438561893
AC300/AC3_0013,17,1573.76,1488.77,0.05400442253,1529.9,0.0278695608,1493.64,0.05090992273
AC300/AC3_0014,17,1623.18,1486.74,0.08405722101,1519.15,0.06409024261,1514.14,0.06717677645
AC300/AC3_0015,21,1703.74,1560,0.08436733304,1619.31,0.04955568338,1571.28,0.07774660453
AC300/AC3_0016,16,1630.37,1462.14,0.1031851666,1507.46,0.07538779541,1481.75,0.09115722198
AC300/AC3_0017,17,1671.38,1534.49,0.08190238007,1565.92,0.0630975601,1537.43,0.08014335459
AC300/AC3_0018,26,1697.14,1560.71,0.08038818247,1581.58,0.06809102372,1563.4,0.07880316297
AC300/AC3_0019,26,1668.45,1529.55,0.08325092151,1582.25,0.05166471875,1538.18,0.07807845605
AC300/AC4_0000,21,1732.81,1538.92,0.1118933986,1595.93,0.0789930806,1538.92,0.1118933986
AC300/AC4_0001,20,1660.57,1562.42,0.05910621052,1605.56,0.03312717922,1565.26,0.0573959544
AC300/AC4_0002,23,1732.01,1520.96,0.1218526452,1558.35,0.10026501,1528.19,0.1176783044
AC300/AC4_0003,25,1683.33,1557.54,0.07472688065,1578.24,0.06242982659,1560.61,0.07290311466
AC300/AC4_0004,21,1605.05,1514.02,0.05671474409,1541.37,0.03967477649,1521.83,0.05184885206
AC300/AC4_0005,23,1681.23,1571.11,0.06549966394,1596.73,0.05026082095,1578.8,0.06092563183
AC300/AC4_0006,21,1649.32,1559.61,0.05439211311,1593.07,0.03410496447,1565.12,0.05105134237
AC300/AC4_0007,28,1723.28,1581.76,0.08212246414,1632.87,0.05246390604,1593.56,0.07527505687
AC300/AC4_0008,23,1718.51,1539.05,0.1044276728,1578.99,0.08118660933,1542.05,0.1026819745
AC300/AC4_0009,21,1752.99,1504.13,0.1419631601,1536.69,0.1233891808,1504.13,0.1419631601
AC300/AC4_0010,27,1736.69,1618.35,0.06814111903,1659.13,0.04465966868,1623.43,0.06521601437
AC300/AC4_0011,26,1643.51,1605.2,0.0233098673,1632.81,0.00651045628,1609.05,0.02096731994
AC300/AC4_0012,22,1704.1,1534.95,0.09926060677,1566.55,0.08071709407,1540.68,0.09589812804
AC300/AC4_0013,24,1651.78,1536.5,0.06979137658,1596.95,0.03319449321,1548.91,0.0622782695
AC300/AC4_0014,26,1725.1,1616.23,0.06310938496,1649.23,0.04398005913,1622.72,0.05934728422
AC300/AC4_0015,30,1770.78,1592.41,0.100729622,1618.98,0.08572493477,1592.41,0.100729622
AC300/AC4_0016,25,1721.44,1593.96,0.07405428014,1618.31,0.05990914583,1595.79,0.07299121666
AC300/AC4_0017,20,1728.99,1527.26,0.1166750531,1555.48,0.1003533855,1530.72,0.1146738848
AC300/AC4_0018,25,1767.07,1579.24,0.1062946007,1594.44,0.09769279089,1580.51,0.1055758968
AC300/AC4_0019,28,1767.82,1564.8,0.1148420088,1599.25,0.09535473069,1573.01,0.1101978708
AC300/AC5_0000,31,1795.83,1659.31,0.07602055874,1687.08,0.06055695695,1666.98,0.07174955313
AC300/AC5_0001,27,1760.75,1586.54,0.09894079228,1627.22,0.07583700128,1591.9,0.09589663496
AC300/AC5_0002,32,1794.04,1569.94,0.1249136028,1609.17,0.1030467548,1572.75,0.1233473055
AC300/AC5_0003,28,1758.64,1579.11,0.1020845653,1607.59,0.08589023336,1586.32,0.09798480644
AC300/AC5_0004,27,1788.74,1559.65,0.1280733924,1598.28,0.1064771851,1559.65,0.1280733924
AC300/AC5_0005,30,1741.45,1628.51,0.06485400098,1668.38,0.0419592868,1641.78,0.05723391427
AC300/AC5_0006,27,1815.45,1618.92,0.1082541519,1651.8,0.09014293977,1618.92,0.1082541519
AC300/AC5_0007,25,1784.11,1643.57,0.07877316982,1663.25,0.06774245983,1643.57,0.07877316982
AC300/AC5_0008,27,1739.79,1577.84,0.09308594715,1598.39,0.08127417677,1588,0.08724616189
AC300/AC5_0009,28,1720.61,1623.34,0.05653227634,1660.04,0.03520263162,1625.7,0.05516066976
AC300/AC5_0010,25,1744.26,1629.1,0.06602226732,1663.87,0.04608831252,1646.17,0.05623588227
AC300/AC5_0011,37,1695.09,1626.68,0.04035773912,1706.68,-0.006837395065,1643.65,0.03034647128
AC300/AC5_0012,26,1770.18,1609.91,0.09053881526,1642.71,0.07200962614,1612.06,0.08932424951
AC300/AC5_0013,27,1810.39,1650.58,0.08827379736,1690.92,0.06599130574,1654.42,0.08615270743
AC300/AC5_0014,24,1756.13,1595.26,0.09160483563,1629.06,0.07235796894,1610.68,0.0828241645
AC300/AC5_0015,35,1787.72,1632.63,0.08675295908,1683.74,0.05816347079,1638.9,0.08324569843
AC300/AC5_0016,24,1806.24,1567.4,0.1322304899,1590.68,0.1193418372,1568.02,0.1318872354
AC300/AC5_0017,27,1713.77,1596.23,0.06858563284,1631.53,0.04798776965,1599.31,0.06678842552
AC300/AC5_0018,28,1724.25,1592.65,0.076323039,1621.31,0.05970131941,1594.66,0.07515731477
AC300/AC5_0019,25,1677.03,1589.81,0.05200861046,1639.18,0.02256966184,1593.88,0.04958170098
AC300/AC6_0000,31,1813.35,1585.2,0.1258168583,1658.06,0.08563708054,1612.22,0.11091626
AC300/AC6_0001,33,1788.96,1641.26,0.08256193543,1694.5,0.05280162776,1653.38,0.07578704946
AC300/AC6_0002,27,1773.39,1628.28,0.08182633262,1671.53,0.0574380142,1632.17,0.07963279369
AC300/AC6_0003,30,1788.97,1597.34,0.1071175034,1624.91,0.09170640089,1606.78,0.101840724
AC300/AC6_0004,28,1807.45,1662.42,0.08024011729,1713.38,0.05204569974,1663.37,0.07971451492
AC300/AC6_0005,32,1870.75,1633.16,0.1270025391,1658.95,0.1132166243,1636.23,0.125361486
AC300/AC6_0006,30,1866.35,1666.9,0.1068663434,1708.32,0.08467329279,1669.41,0.1055214724
AC300/AC6_0007,34,1785.83,1634.71,0.08462171651,1678.41,0.0601513022,1642.84,0.08006921152
AC300/AC6_0008,32,1817.56,1636.72,0.09949602764,1667.54,0.08253922842,1643.96,0.09551266533
AC300/AC6_0009,30,1779.46,1565.13,0.1204466524,1591.8,0.1054589595,1565.13,0.1204466524
AC300/AC6_0010,44,1830.12,1657.21,0.09448014338,1731.13,0.05408934933,1661.61,0.09207592945
AC300/AC6_0011,31,1863.56,1620.56,0.1303955869,1639.2,0.1203932259,1620.56,0.1303955869
AC300/AC6_0012,36,1776.65,1639.63,0.0771226747,1673.01,0.05833450595,1650.54,0.07098190415
AC300/AC6_0013,40,1975.26,1695.44,0.1416623634,1731.94,0.1231837834,1700.07,0.1393183682
AC300/AC6_0014,35,1788.71,1624.24,0.09194894645,1664.86,0.06923984324,1637.48,0.08454696401
AC300/AC6_0015,32,1859.5,1630.39,0.1232105405,1669.57,0.1021403603,1660.33,0.107109438
AC300/AC6_0016,32,1834.54,1672.1,0.08854535742,1696.27,0.07537039258,1678.47,0.08507309734
AC300/AC6_0017,31,1884.75,1614.67,0.1432975196,1664.97,0.1166096299,1626.48,0.1370314365
AC300/AC6_0018,36,1855.54,1602.41,0.1364185089,1648.72,0.1114608146,1613.14,0.1306358257
AC300/AC6_0019,39,1895.94,1652.78,0.1282530038,1686.95,0.1102302815,1659.03,0.124956486
AC300/AC7_0000,45,1856.85,1724.91,0.07105582034,1752.31,0.05629964725,1733.44,0.06646201901
AC300/AC7_0001,37,1988.62,1701.64,0.1443111303,1724.07,0.1330319518,1704.28,0.1429835766
AC300/AC7_0002,39,1879.05,1672.22,0.1100715787,1707.45,0.09132274288,1672.22,0.1100715787
AC300/AC7_0003,34,1842.09,1612.14,0.1248310343,1658.07,0.09989739915,1615.94,0.1227681601
AC300/AC7_0004,47,1842.42,1706.64,0.07369655127,1754.32,0.04781754432,1711.43,0.07109670976
AC300/AC7_0005,34,1769.12,1636.27,0.07509383196,1659.55,0.06193474722,1641.65,0.072052772
AC300/AC7_0006,39,1866.94,1643.25,0.119816384,1667.97,0.1065754657,1646.25,0.1182094765
AC300/AC7_0007,32,1853.01,1612.44,0.1298266064,1643.31,0.1131672252,1622.84,0.1242141165
AC300/AC7_0008,41,1849.6,1672.16,0.09593425606,1721.12,0.06946366782,1676.45,0.09361483564
AC300/AC7_0009,35,1869.56,1694.35,0.09371723828,1751.01,0.06341064208,1694.35,0.09371723828
AC300/AC7_0010,35,1835.91,1657.42,0.09722154136,1690.04,0.07945378586,1675.21,0.08753152388
AC300/AC7_0011,40,1913.37,1676.75,0.1236666196,1719.13,0.1015172183,1679.93,0.1220046306
AC300/AC7_0012,37,1881.61,1698.59,0.09726776537,1729.48,0.08085097337,1702.96,0.09494528622
AC300/AC7_0013,41,1897.46,1670.07,0.1198391534,1709.13,0.09925373921,1671.36,0.1191592972
AC300/AC7_0014,34,1946.57,1684.39,0.1346881951,1704.18,0.1245215944,1688.13,0.1327668668
AC300/AC7_0015,37,1812.68,1602.56,0.1159167641,1633.47,0.09886466447,1604.62,0.1147803253
AC300/AC7_0016,41,2100.5,1711.04,0.1854129969,1735.02,0.1739966675,1714.06,0.183975244
AC300/AC7_0017,50,2000.99,1707.51,0.1466673996,1747.31,0.1267772453,1714.96,0.1429442426
AC300/AC7_0018,52,2097.46,1756.51,0.1625537555,1806.49,0.138724934,1757.87,0.1619053522
AC300/AC7_0019,40,2038.75,1765.72,0.1339202943,1791.07,0.1214862048,1770,0.1318209687
AC300/AC8_0000,53,2013,1731.86,0.1396621957,1775.86,0.1178042722,1735.02,0.1380923994
AC300/AC8_0001,38,1904.22,1686.71,0.1142252471,1712.56,0.100650135,1691.72,0.1115942486
AC300/AC8_0002,44,1805.66,1747.92,0.03197722716,1771.64,0.01884075629,1750.18,0.03072560726
AC300/AC8_0003,45,1887.32,1696.2,0.1012652862,1708.23,0.09489116843,1696.2,0.1012652862
AC300/AC8_0004,43,1854.23,1669.37,0.09969636992,1707.42,0.07917572254,1675.51,0.09638502235
AC300/AC8_0005,48,1871.58,1685.46,0.09944538839,1709.79,0.08644567691,1686.3,0.09899656974
AC300/AC8_0006,54,1979.3,1680.72,0.1508513111,1705.9,0.1381296418,1682.9,0.1497499116
AC300/AC8_0007,50,1994.76,1791.47,0.1019120095,1816.37,0.08942930478,1794.69,0.1002977802
AC300/AC8_0008,42,1987.93,1751.41,0.1189780324,1786.42,0.1013667483,1751.41,0.1189780324
AC300/AC8_0009,44,1967.48,1730.16,0.1206213024,1760.02,0.105444528,1736.11,0.1175971293
AC300/AC8_0010,46,1864.13,1845.54,0.00997248046,1878.09,-0.007488748102,1849.74,0.00771941871
AC300/AC8_0011,40,1993.11,1682.3,0.155942221,1714.07,0.140002308,1685.68,0.1542463788
AC300/AC8_0012,40,1938.13,1664.39,0.1412392358,1688.44,0.1288303674,1670.39,0.1381434682
AC300/AC8_0013,40,2002.26,1669.26,0.1663120674,1690.89,0.1555092745,1674.92,0.1634852617
AC300/AC8_0014,38,1986.16,1668.25,0.1600626334,1713.15,0.1374561969,1671.95,0.1581997422
AC300/AC8_0015,46,1968.77,1737.45,0.1174946794,1827.26,0.07187736506,1753.45,0.1093677779
AC300/AC8_0016,38,2040.83,1712.59,0.1608365224,1738.7,0.1480427081,1720.85,0.1567891495
AC300/AC8_0017,50,1963.22,1676.24,0.1461782174,1722.12,0.1228084473,1682.96,0.1427552694
AC300/AC8_0018,49,2111.58,1764.59,0.1643271863,1798.02,0.1484954394,1767.07,0.1631527103
AC300/AC8_0019,40,1975.11,1648.49,0.1653680048,1666.74,0.1561280131,1652.65,0.163261793
AC300/AC9_0000,44,2025,1789.92,0.1160888889,1825.91,0.09831604938,1816.91,0.1027604938
AC300/AC9_0001,50,1969.94,1742.78,0.1153131567,1793.06,0.08978953674,1746.38,0.1134856899
AC300/AC9_0002,47,2097.62,1700.97,0.1890952603,1755.73,0.1629894833,1727.23,0.1765763103
AC300/AC9_0003,57,2102.23,1799.09,0.1441992551,1841.99,0.1237923538,1809.9,0.1390570965
AC300/AC9_0004,44,1989.39,1733.96,0.1283961415,1785.82,0.1023278492,1741.98,0.124364755
AC300/AC9_0005,51,1973.23,1768.94,0.1035307592,1792.06,0.09181392945,1774.6,0.1006623658
AC300/AC9_0006,52,2061,1698.91,0.1756865599,1739.18,0.1561475012,1709.13,0.170727802
AC300/AC9_0007,52,2074.67,1801.77,0.1315389917,1841.37,0.1124516188,1805.85,0.1295724139
AC300/AC9_0008,50,1980.38,1763.02,0.1097567134,1817.31,0.0823427827,1779.52,0.101424979
AC300/AC9_0009,46,1959.03,1724.09,0.1199266984,1768.15,0.09743597597,1734.71,0.1145056482
AC300/AC9_0010,52,2004.05,1746.22,0.1286544747,1774.13,0.1147276765,1749.46,0.1270377486
AC300/AC9_0011,45,1844.65,1718.37,0.06845743095,1764.03,0.04370476784,1729.41,0.06247255577
AC300/AC9_0012,52,1972.45,1695.68,0.1403178788,1735.37,0.1201956957,1697.63,0.1393292606
AC300/AC9_0013,49,2070.32,1683.98,0.1866088334,1717.61,0.1703649677,1683.98,0.1866088334
AC300/AC9_0014,51,1981.64,1757.01,0.1133556044,1803.61,0.08983972871,1760.7,0.1114935104
AC300/AC9_0015,53,2014.48,1785.83,0.1135032366,1825.88,0.09362217545,1787.29,0.1127784838
AC300/AC9_0016,52,2158.51,1798.88,0.1666103006,1848.76,0.1435017674,1806.26,0.1631912755
AC300/AC9_0017,50,2083.39,1751.18,0.1594564628,1783.34,0.1440200827,1757.96,0.1562021513
AC300/AC9_0018,50,2029.9,1732.54,0.1464899749,1782.57,0.1218434406,1744.56,0.1405685009
AC300/AC9_0019,61,2051.99,1680.49,0.1810437673,1718.67,0.1624374388,1683.58,0.179537912
AC300/AC10_0000,56,2034.62,1773.29,0.1284416746,1806.08,0.1123256431,1778.15,0.1260530222
AC300/AC10_0001,46,2041.39,1788.52,0.1238714797,1815.64,0.1105864142,1790.08,0.1231072945
AC300/AC10_0002,53,2036.24,1817.93,0.1072123129,1851.18,0.09088319648,1818.4,0.1069814953
AC300/AC10_0003,67,2146.51,1815.72,0.1541059674,1860.62,0.1331882917,1821.09,0.151604232
AC300/AC10_0004,56,1917.29,1738.53,0.09323576506,1783.24,0.06991639241,1748.97,0.08779057941
AC300/AC10_0005,56,2190.43,1876.05,0.1435243308,1927.01,0.1202594924,1890.12,0.1371009345
AC300/AC10_0006,62,2048.28,1860.78,0.09154021911,1905.72,0.06959985939,1862.69,0.09060772941
AC300/AC10_0007,50,2049.96,1808.89,0.1175974165,1836.21,0.1042703272,1813.15,0.1155193272
AC300/AC10_0008,56,2227.86,1800.89,0.1916502832,1835.77,0.1759940032,1800.89,0.1916502832
AC300/AC10_0009,51,2091.23,1819.69,0.1298470278,1886.14,0.0980714699,1831.91,0.1240035768
AC300/AC10_0010,61,2074.77,1826.76,0.1195361414,1856.42,0.1052405809,1826.04,0.1198831678
AC300/AC10_0011,50,2038.65,1825.95,0.1043337503,1869.57,0.08293723788,1827.45,0.1035979692
AC300/AC10_0012,49,2126.01,1784.75,0.1605166486,1837.61,0.1356531719,1794.22,0.1560622951
AC300/AC10_0013,55,2080.39,1833.47,0.1186892842,1860.15,0.1058647657,1840.2,0.1154543139
AC300/AC10_0014,59,1991.7,1843.09,0.0746146508,1890.49,0.05081588593,1866.7,0.06276045589
AC300/AC10_0015,45,2023.52,1764.63,0.1279404207,1782.72,0.1190005535,1768.33,0.1261119238
AC300/AC10_0016,63,1983.63,1805.57,0.08976472427,1830.87,0.07701032955,1809.47,0.0877986318
AC300/AC10_0017,51,2056.7,1784.33,0.1324305927,1820.05,0.1150629649,1793.65,0.1278990616
AC300/AC10_0018,55,2074.69,1771.38,0.1461953352,1788.76,0.1378181801,1781.07,0.1415247579
AC300/AC10_0019,55,2159.38,1773.22,0.1788291084,1803.78,0.164676898,1780.28,0.1755596514
AC300/AC11_0000,64,1978.9,1785.22,0.09787255546,1815.83,0.08240436606,1785.22,0.09787255546
AC300/AC11_0001,64,2004.42,1836.78,0.08363516628,1852.96,0.07556300576,1842.76,0.08065175961
AC300/AC11_0002,48,2055.04,1854.83,0.09742389443,1881.86,0.08427086577,1854.83,0.09742389443
AC300/AC11_0003,51,2088.83,1767.06,0.1540431725,1811.47,0.1327824667,1782,0.1468908432
AC300/AC11_0004,68,2088.72,1918.06,0.08170554215,1953.74,0.06462330997,1918.62,0.08143743537
AC300/AC11_0005,68,2008.94,1872.06,0.06813543461,1924.67,0.0419474947,1880.76,0.06380479258
AC300/AC11_0006,53,2112.45,1959.17,0.07256029729,2003.04,0.05179294184,1967.31,0.06870695164
AC300/AC11_0007,53,2073.73,1819.44,0.1226244497,1859.3,0.1034030467,1819.44,0.1226244497
AC300/AC11_0008,54,2146.61,1805.93,0.1587060528,1839.54,0.1430488072,1816.85,0.153618962
AC300/AC11_0009,59,2167.45,1757.75,0.1890239683,1792.36,0.1730558952,1757.75,0.1890239683
AC300/AC11_0010,53,2184.35,1886.59,0.136315151,1928.76,0.1170096367,1896.22,0.1319065168
AC300/AC11_0011,56,2274.31,1827.54,0.1964419978,1882.1,0.1724523042,1832.23,0.1943798339
AC300/AC11_0012,56,2209.35,1804.17,0.1833933057,1847.44,0.1638083599,1809.21,0.1811120918
AC300/AC11_0013,53,2148.06,1849.12,0.1391674348,1875.41,0.1269284843,1852.12,0.1377708258
AC300/AC11_0014,72,2092.93,1880.25,0.1016183054,1926.54,0.07950098666,1882.29,0.1006435953
AC300/AC11_0015,56,2003.78,1825.88,0.08878220164,1856.8,0.07335136592,1831.67,0.08589266287
AC300/AC11_0016,62,2097.06,1826.24,0.1291427045,1864.18,0.1110507091,1829.9,0.127397404
AC300/AC11_0017,68,2097.09,1850.99,0.117353094,1886.99,0.1001864488,1851.07,0.1173149459
AC300/AC11_0018,60,2126.21,1889.79,0.1111931559,1931.28,0.09167956129,1899.38,0.106682783
AC300/AC11_0019,51,2209.97,1847.23,0.1641379747,1880.79,0.1489522482,1851.58,0.1621696222
AC300/AC12_0000,64,2216.07,1845.97,0.1670073599,1883.54,0.1500539243,1853.38,0.1636636027
AC300/AC12_0001,70,2253.4,1951.72,0.1338776959,1990.95,0.1164684477,1956.54,0.131738706
AC300/AC12_0002,70,2111.76,1867.43,0.1156997007,1908.27,0.09636038186,1875.37,0.1119398038
AC300/AC12_0003,63,2223.51,1894.6,0.1479237782,1942.29,0.1264757073,1898.81,0.1460303754
AC300/AC12_0004,58,2102.39,1851.18,0.119487821,1892.5,0.09983399845,1857.63,0.116419884
AC300/AC12_0005,55,2206.4,1835.62,0.1680474982,1890.33,0.1432514503,1848.7,0.1621192893
AC300/AC12_0006,64,2284.51,1831.84,0.198147524,1863.57,0.1842583311,1831.84,0.198147524
AC300/AC12_0007,65,2093.85,1840.17,0.1211548105,1889.39,0.09764787353,1845.78,0.1184755355
AC300/AC12_0008,57,2095.97,1843.58,0.1204167999,1898.11,0.09440020611,1846.9,0.1188328077
AC300/AC12_0009,57,2201.97,1824.46,0.1714419361,1867.82,0.151750478,1827.13,0.1702293855
AC300/AC12_0010,57,2176.95,1856.44,0.1472289212,1889.62,0.1319874136,1863.09,0.1441741887
AC300/AC12_0011,62,2161.93,1996.08,0.07671386215,2027.74,0.06206953972,1996.08,0.07671386215
AC300/AC12_0012,72,2233.83,1995.61,0.1066419557,2035.57,0.08875339663,2001.9,0.103826164
AC300/AC12_0013,54,2033.48,1771.82,0.1286759644,1794.42,0.1175620119,1774.85,0.1271859079
AC300/AC12_0014,62,2186.38,1844.07,0.1565647326,1878.75,0.140702897,1856.65,0.1508109295
AC300/AC12_0015,55,2111.24,1868.57,0.1149419299,1910.03,0.09530418143,1868.94,0.1147666774
AC300/AC12_0016,60,2091.57,1802.52,0.1381976219,1823.41,0.1282099093,1806.32,0.1363808048
AC300/AC12_0017,53,2124.05,1797.85,0.1535745392,1827.11,0.139798969,1803.11,0.151098138
AC300/AC12_0018,61,2231.25,1816.3,0.1859719888,1865.27,0.1640246499,1822.29,0.183287395
AC300/AC12_0019,63,2178.41,1983.11,0.08965254475,2022.7,0.07147873908,1986.43,0.08812849739
AC300/AC13_0000,69,2237.44,2011.09,0.101164724,2052.87,0.08249159754,2017.26,0.09840710812
AC300/AC13_0001,63,2109.15,1937.41,0.08142616694,1985.78,0.05849275775,1948.33,0.07624872579
AC300/AC13_0002,57,2139.05,1877.24,0.1223954559,1911.5,0.106379,1880.32,0.1209555644
AC300/AC13_0003,71,2262.65,1912.12,0.1549201158,1953.12,0.1367997702,1912.12,0.1549201158
AC300/AC13_0004,67,2083.79,1894.03,0.09106483859,1927.05,0.07521871206,1901.78,0.08734565383
AC300/AC13_0005,69,2196.22,2029,0.07613991312,2066.45,0.05908788737,2036.06,0.07292529892
AC300/AC13_0006,76,2351.42,1899.15,0.1923390972,1940.21,0.1748773082,1914.43,0.1858408961
AC300/AC13_0007,64,2274.96,1861.55,0.1817218764,1905.15,0.1625567043,1861.87,0.1815812146
AC300/AC13_0008,66,2121.69,1820.66,0.1418821788,1843.15,0.1312821383,1823.91,0.1403503811
AC300/AC13_0009,62,2146.59,1773.2,0.1739456533,1802.9,0.1601097555,1777.22,0.1720729156
AC300/AC13_0010,59,2377.09,1862.18,0.2166135906,1902.64,0.1995927794,1869.09,0.213706675
AC300/AC13_0011,66,2206,1825.21,0.1726155938,1869.96,0.1523300091,1831.48,0.1697733454
AC300/AC13_0012,69,2225.7,1922.15,0.1363840589,1958.33,0.1201284989,1933.02,0.1315002022
AC300/AC13_0013,69,2183.15,1940.84,0.1109909992,1974.35,0.09564161876,1943.7,0.1096809656
AC300/AC13_0014,71,2246.87,1941.84,0.135757743,1984.2,0.1169048499,1942.8,0.135330482
AC300/AC13_0015,70,2374.98,2019.8,0.1495507331,2063.39,0.1311968943,2033.69,0.1437022628
AC300/AC13_0016,75,2283.18,2086.75,0.08603351466,2147.67,0.0593514309,2090.3,0.08447866572
AC300/AC13_0017,65,2276.95,1892.13,0.1690067854,1933,0.1510573355,1903.97,0.1638068469
AC300/AC13_0018,66,2131.71,1911.17,0.1034568492,1962.27,0.07948548349,1914.3,0.1019885444
AC300/AC13_0019,66,2199.29,1893.51,0.1390357797,1940.07,0.1178653111,1900.76,0.1357392613
AC300/AC14_0000,64,2289.97,1918.92,0.1620326904,1947.09,0.1497312192,1935.05,0.15498893
AC300/AC14_0001,66,2242.92,1838.67,0.1802338024,1870.14,0.1662029854,1844.73,0.1775319673
AC300/AC14_0002,71,2224.43,2035.37,0.08499255989,2093.4,0.0589049779,2054.63,0.07633416201
AC300/AC14_0003,66,2068.51,1941.46,0.06142102286,1988.94,0.03846730255,1947.43,0.05853488743
AC300/AC14_0004,81,2108.93,1984.75,0.05888294064,2044.98,0.03032343416,1996.77,0.05318336787
AC300/AC14_0005,69,2260.26,1900.88,0.1589994071,1947.84,0.1382230363,1903.42,0.1578756426
AC300/AC14_0006,65,2082.51,1905.38,0.08505601414,1921.58,0.07727693985,1905.9,0.08480631546
AC300/AC14_0007,73,2244.28,1998.33,0.1095897125,2039.13,0.09141016272,2006.19,0.1060874757
AC300/AC14_0008,70,2229.51,1837.62,0.175774049,1894.28,0.1503603931,1848.66,0.1708222883
AC300/AC14_0009,72,2149.57,1975.88,0.08080220695,2021.94,0.05937466563,1978.98,0.07936005806
AC300/AC14_0010,69,2253.53,1917.11,0.1492857872,1950.45,0.1344912204,1925.14,0.1457224887
AC300/AC14_0011,75,2260.78,1947.69,0.1384876016,1967.83,0.1295791718,1952.96,0.1361565477
AC300/AC14_0013,71,2286.36,1999.93,0.125277734,2031.27,0.1115703564,2013.12,0.1195087388
AC300/AC14_0014,68,2181.25,1906.84,0.1258040115,1945.64,0.1080160458,1919.11,0.1201787966
AC300/AC14_0015,72,2113.85,2001.56,0.05312108239,2053.49,0.0285545332,2013.95,0.04725973934
AC300/AC14_0016,67,2420.78,1893.27,0.2179091037,1915.61,0.2086806732,1895.91,0.2168185461
AC300/AC14_0017,70,2290.11,1929.68,0.1573854531,1988.9,0.1315264332,1941.13,0.1523856933
AC300/AC14_0018,71,2244.19,1973.44,0.1206448652,2018.23,0.100686662,1979.49,0.117949015
AC300/AC14_0019,70,2338.28,1938.1,0.1711428914,1963.16,0.160425612,1942.76,0.1691499735
AC300/AC15_0000,75,2391.21,2032.72,0.149919915,2078.25,0.1308793456,2037.37,0.1479752928
AC300/AC15_0001,84,2355.65,2068.26,0.1220002972,2098.93,0.1089805362,2070.21,0.1211725002
AC300/AC15_0002,77,2208.85,1973.74,0.1064400027,2016.57,0.08704982231,1977.89,0.104561197
AC300/AC15_0003,69,2361.91,1948.48,0.1750405392,1982.03,0.1608359336,1952.64,0.1732792528
AC300/AC15_0004,85,2158.66,1982.87,0.08143477898,2016.88,0.06567963459,1986.91,0.07956324757
AC300/AC15_0005,89,2316.45,1966.63,0.1510155626,2001.51,0.1359580392,1966.63,0.1510155626
AC300/AC15_0006,73,2300.52,2084.25,0.09400918053,2105.88,0.08460695843,2092.97,0.09021873316
AC300/AC15_0007,67,2338.85,1888.31,0.1926331317,1920.78,0.1787502405,1897.09,0.18887915
AC300/AC15_0008,67,2306.58,1879.45,0.1851789229,1920.93,0.1671955883,1890.17,0.1805313494
AC300/AC15_0009,77,2270.28,1982.83,0.1266143383,2021.4,0.1096252445,1993.2,0.1220466198
AC300/AC15_0010,80,2195.51,2013.82,0.0827552596,2051.72,0.06549275567,2013.84,0.0827461501
AC300/AC15_0011,70,2272.69,1997.18,0.1212263881,2026.1,0.1085013794,2009.94,0.115611896
AC300/AC15_0012,81,2249,1992.07,0.1142418853,2043.47,0.09138728324,2006.68,0.1077456647
AC300/AC15_0013,78,2320.59,2001.21,0.1376287927,2071.12,0.1075028333,2024.98,0.1273857079
AC300/AC15_0014,90,2504.27,1981.19,0.2088752411,2035.31,0.1872641528,2001.18,0.200892875
AC300/AC15_0015,79,2243.48,1908.64,0.1492502719,1952.67,0.1296245119,1918.3,0.1449444613
AC300/AC15_0016,68,2201.38,1922.49,0.1266887134,1963.07,0.108254822,1929.99,0.1232817596
AC300/AC15_0017,77,2365.13,2026.94,0.1429900259,2065.22,0.1268048691,2040.46,0.1372736382
AC300/AC15_0018,83,2214.47,2019.17,0.08819266009,2068.26,0.06602482761,2021.68,0.08705920604
AC300/AC15_0019,84,2255.24,2001.52,0.1125024388,2032.27,0.09886752629,2004.27,0.1112830563

==> graphics/agg_results.csv <==
n,dAvg,dDev,sAvg,sDev,memAvg,memDev,totAvg,totDev
7.5,0.0602010340346535,0.0590412013798977,0.0866409618811881,0.0178832531954553,0.0086313841460396,0.00128082637075191,0.155473380061881,0.0602970926928572
12.5,0.108357005885588,0.120011028222853,0.105698672772277,0.0211783203707507,0.0138916112211221,0.00217811388998088,0.227947289878988,0.120936701549786
17.5,0.119174102761855,0.024437680665877,0.155857672225117,0.0293035215480177,0.021296798019802,0.00278543058780597,0.296328573006774,0.046584789808908
22.5,0.186365400577558,0.0267157942639856,0.179833843234323,0.0368702954727041,0.0288888459983498,0.00448648372114229,0.395088089810231,0.058920720394115
27.5,0.253017207920792,0.0437044412076353,0.225863483910891,0.043361893915105,0.0364489393151815,0.0049412950429839,0.515329631146865,0.0752197622084385
32.5,0.364814649817613,0.0622646290172706,0.281096153204794,0.0427823154368257,0.0465236060969255,0.00343651115464133,0.692434409119333,0.068531535069734
37.5,0.596739378843147,0.332340775317269,0.328976398124023,0.0669701932802705,0.0566655645648775,0.00608788947039693,0.982381341532048,0.329391969073567
42.5,0.589437706506365,0.0935312230361941,0.352781007779349,0.0526275321198997,0.066501074893918,0.00633753732513,1.00871978917963,0.119121732773485
47.5,0.829422812376238,0.410290816988606,0.411592768811881,0.048417456526636,0.0743368115841584,0.00513362797822801,1.31535239277228,0.396490249243055
52.5,0.837416579207921,0.0935514157386616,0.483646081329561,0.0741035963293374,0.0873305217468175,0.00784140501624493,1.4083931822843,0.145377780078934
57.5,1.27328554730473,0.69320442606132,0.538961023652365,0.140221101849146,0.0958390073157316,0.00904927943494379,1.90808557827283,0.702747771763329
62.5,1.26236589344649,0.238874858165822,0.591441345591702,0.262965095514069,0.105353890146157,0.0106179956856278,1.95916112918435,0.370697212978794
67.5,1.50676265016502,0.333486146281338,0.691860048184818,0.139560440782279,0.120567817491749,0.00693352312991679,2.31919051584158,0.344828483719933
72.5,1.68667992739274,0.326372438655287,0.761310071287128,0.325537034370989,0.134246329372937,0.00821966419363778,2.5822363280528,0.451539821109214
77.5,1.82497325318246,0.128694233331573,0.623892585572843,0.103417513865351,0.13681854738331,0.00759149550811996,2.58568438613861,0.103330166931712
82.5,2.01865780528053,0.14775782234376,0.684172118811881,0.084908279637213,0.151136750825083,0.0108730800995789,2.85396667491749,0.165103501019775
87.5,2.2048350990099,0.0290121822798099,0.747682084158416,0.106323469862677,0.154343831683168,0.00105279279917568,3.10686101485148,0.0805333883413957

